The Dwarf Spheroidal Companions to M31: Variable Stars in Andromeda II

(abridged) We present the results of a variable star search in Andromeda II, a dwarf spheroidal galaxy companion to M31, using HST/WFPC2 observations. Seventy-three variables were found, one of which is an anomalous Cepheid while the others are RR Lyrae stars. The anomalous Cepheid has properties consistent with those found in other dwarf spheroidal galaxies. For the RR Lyrae stars, the mean periods are 0.571 day and 0.363 day for the fundamental mode and first-overtone mode stars, respectively. With this fundamental mode mean period and the mean metallicity determined from the red giant branch (<[Fe/H]>=-1.49), Andromeda II follows the period-metallicity relation defined by the Galactic globular clusters and other dwarf spheroidal galaxies. We also find that the properties of the RR Lyrae stars themselves indicate a mean abundance that is consistent with that determined from the red giants. There is, however, a significant spread among the RR Lyrae stars in the period-amplitude diagram, which is possibly related to the metallicity spread in Andromeda II indicated by the width of the red giant branch in Da Costa et al. In addition, the abundance distribution of the RR Lyrae stars is notably wider than the distribution expected from the abundance determination errors alone. The mean magnitude of the RR Lyrae stars, <V_RR>=24.87+/-0.03, implies a distance d=665+/-20 kpc to Andromeda II. We also demonstrate that the specific frequency of anomalous Cepheids in dwarf spheroidal galaxies correlates with the mean metallicity of their parent galaxy, and that the Andromeda II and Andromeda VI anomalous Cepheids appear to follow the same relation as those in the Galactic dwarf spheroidals.

==> Pritzl.tab03.dat <==
HJD-2450000.0      V01               V02               V03               V04               V05               V06               V07               V08               V09               V10               V11               V12               V13               V14               V15               V16               V17               V18               V19               V20               V21               V22               V23               V24               V25               V26               V27               V28               V29               V30               V31               V32               V33               V34               V35               V36               V37               V38               V39               V40               V41               V42               V43               V44               V45               V46               V47               V48               V49               V50               V51               V52               V53               V54               V55               V56               V57               V58               V59               V60               V61               V62               V63               V64               V65               V66               V67               V68               V69               V70               V71               V72               V73     
  690.268   25.218    0.156    0.000    0.000   25.372    0.152   25.037    0.107   25.779    0.228   25.614    0.091   25.645    0.189   25.637    0.125   25.505    0.123   25.037    0.094   25.447    0.161   24.878    0.111   25.469    0.191   23.902    0.130   24.858    0.091   25.252    0.134   25.470    0.086   24.865    0.138   25.391    0.172   25.118    0.143   24.712    0.079   24.918    0.061   25.362    0.120   24.834    0.098   24.880    0.099   25.612    0.191   25.493    0.189   25.684    0.152   25.152    0.146   25.502    0.164   25.507    0.125   25.136    0.101   25.760    0.200   24.545    0.051   25.568    0.181   25.213    0.145   25.749    0.171   24.826    0.152   25.522    0.128   24.709    0.166   24.797    0.074   25.561    0.165   25.343    0.104   25.533    0.166   25.370    0.168   24.894    0.067   25.482    0.152   25.115    0.089   25.531    0.156    0.000    0.000   25.425    0.137   25.739    0.125   25.316    0.167   24.826    0.117   25.071    0.102   24.778    0.110   25.537    0.159   24.900    0.171   25.159    0.129   25.474    0.212   25.653    0.173   24.813    0.170   25.722    0.200   24.659    0.119   24.936    0.199    0.000    0.000    0.000    0.000   25.018    0.103   25.504    0.132   25.514    0.186   25.651    0.231   25.538    0.283   24.813    0.133
  690.319   25.354    0.117   24.694    0.107   25.589    0.132   24.774    0.115   25.543    0.179   25.920    0.186   25.514    0.186   25.789    0.142   25.502    0.230   25.326    0.111   25.515    0.094   25.202    0.133   24.560    0.087   24.029    0.113   25.051    0.101   25.365    0.111   25.974    0.171   24.846    0.087   25.694    0.249   25.407    0.133   24.829    0.118   25.116    0.114   25.448    0.152   24.618    0.127   25.270    0.169   25.210    0.083   25.533    0.232   25.654    0.197   25.213    0.091    0.000    0.000   25.044    0.114   25.094    0.163   25.656    0.080   24.992    0.077   24.331    0.096   25.209    0.102   25.613    0.182   25.004    0.106   25.853    0.110   24.861    0.076   25.101    0.130   25.264    0.136   25.402    0.103   25.366    0.158   25.382    0.129   25.241    0.126   24.797    0.126   24.829    0.101   25.149    0.096   24.962    0.131   25.517    0.127   25.117    0.100   25.671    0.153   24.654    0.098    0.000    0.000   24.965    0.104   24.285    0.074   25.113    0.112   24.926    0.109   24.245    0.098   25.292    0.109   24.708    0.099   25.728    0.227   24.809    0.091   24.992    0.118   25.549    0.148   25.253    0.165   25.179    0.107   25.498    0.109   25.361    0.095   25.425    0.192   25.822    0.159   25.100    0.077
  690.336   25.385    0.164    0.000    0.000   25.816    0.203   24.684    0.099   25.471    0.126   25.814    0.252   25.596    0.216   25.895    0.283   25.411    0.114   25.414    0.158   25.567    0.141    0.000    0.000   24.529    0.126   24.074    0.109    0.000    0.000   25.476    0.318   25.663    0.198   25.039    0.155   25.669    0.145   25.463    0.198   25.044    0.091    0.000    0.000   25.399    0.165   24.758    0.117   25.528    0.194   25.116    0.208   25.578    0.196   25.302    0.149   25.380    0.160    0.000    0.000   24.940    0.126   25.191    0.094   25.427    0.169   25.077    0.086   24.501    0.121    0.000    0.000   25.591    0.184   24.946    0.118   25.706    0.195   24.925    0.108   25.125    0.162   25.229    0.125   25.523    0.201   25.396    0.110    0.000    0.000   25.277    0.107   24.485    0.119   24.815    0.132   25.037    0.095   24.963    0.114   25.476    0.182   24.983    0.107   25.646    0.137   24.739    0.082   25.351    0.146   25.208    0.171   24.434    0.089   25.141    0.174   24.836    0.102   24.292    0.089   24.870    0.127   24.785    0.172   25.769    0.231   25.153    0.144   25.150    0.177   25.158    0.193    0.000    0.000   25.327    0.140   25.429    0.129    0.000    0.000   25.755    0.154   25.962    0.297   25.104    0.077
  690.386   25.388    0.139   24.967    0.108   25.571    0.140   24.954    0.091   24.345    0.116   25.121    0.081   25.255    0.105   25.591    0.131   25.729    0.179   25.538    0.201   25.455    0.068   25.473    0.102   24.843    0.084    0.000    0.000   25.308    0.086   25.373    0.110   25.741    0.163   25.086    0.077   25.792    0.129   25.663    0.127   25.173    0.140   25.361    0.189   25.046    0.148   25.012    0.070   25.487    0.156   24.809    0.119   25.486    0.163   25.313    0.154   25.409    0.148    0.000    0.000   24.985    0.088   25.220    0.099   24.937    0.055   25.264    0.101   24.742    0.092   25.686    0.141   25.479    0.175   25.098    0.120   24.992    0.116   25.096    0.119   25.336    0.136   25.055    0.094   25.628    0.190   25.474    0.128    0.000    0.000   25.529    0.126   24.485    0.095   24.861    0.107   24.924    0.123   25.017    0.107   25.539    0.093   24.603    0.056   25.401    0.161   25.169    0.088   25.380    0.149   25.271    0.120   24.938    0.114   25.366    0.096   24.932    0.129   24.737    0.102   24.525    0.103   25.058    0.087   24.319    0.081   25.406    0.099   24.917    0.166   24.467    0.091   25.734    0.110    0.000    0.000   24.993    0.161   25.560    0.164   25.747    0.191   25.044    0.145   25.301    0.108
  690.403    0.000    0.000   25.120    0.108   25.443    0.155   24.940    0.117   24.532    0.118   24.610    0.056   24.923    0.147   25.213    0.102   25.506    0.168   25.628    0.125   25.624    0.128   25.593    0.140   24.913    0.092   24.318    0.085   25.347    0.184   25.180    0.158   25.726    0.139   25.237    0.131   25.744    0.180   25.546    0.150   25.120    0.133   25.353    0.194   24.931    0.131   24.967    0.113   25.599    0.145    0.000    0.000   25.604    0.262   25.071    0.111   25.582    0.173   25.016    0.079   24.860    0.091    0.000    0.000   24.929    0.097   25.270    0.112   24.880    0.122   25.533    0.162   25.723    0.147   25.128    0.191   24.455    0.072   25.225    0.173   25.481    0.159   24.983    0.130    0.000    0.000   25.602    0.283   25.305    0.144   25.579    0.101   24.517    0.121   25.006    0.163   25.054    0.116   25.103    0.085   25.748    0.161   24.628    0.080   25.317    0.117   25.299    0.146   25.355    0.131   25.439    0.150   25.023    0.094   25.539    0.193   25.052    0.150   24.830    0.146   24.695    0.109   25.143    0.181   24.295    0.089   25.691    0.292   25.190    0.113   24.589    0.116   25.815    0.183   25.185    0.127   24.939    0.090   25.589    0.117   25.612    0.213   24.783    0.079   25.322    0.167
  690.454   25.021    0.080   25.283    0.119   25.633    0.112   25.042    0.135   24.750    0.099   24.486    0.091   24.527    0.103   24.405    0.092   25.164    0.169   25.637    0.235   25.759    0.176   25.724    0.167   25.186    0.118   24.286    0.107   25.445    0.126    0.000    0.000   25.892    0.347   25.120    0.112   25.937    0.160   26.033    0.238   25.355    0.115   25.504    0.217   24.680    0.090   25.010    0.099   25.775    0.156   24.898    0.096   25.862    0.124    0.000    0.000   25.655    0.190   24.803    0.099   25.128    0.146   25.339    0.118   24.879    0.087   25.526    0.232   25.014    0.102   25.627    0.170   25.575    0.097   25.195    0.074   24.294    0.057   25.171    0.142   25.679    0.118    0.000    0.000   25.567    0.137   25.289    0.186    0.000    0.000   25.555    0.086   24.796    0.108   25.198    0.157   25.035    0.122   25.231    0.201   24.435    0.155   25.033    0.111   24.946    0.153   25.301    0.154   25.549    0.099   25.408    0.087   25.244    0.148   25.278    0.079   25.170    0.087   25.005    0.160   25.114    0.107   25.290    0.117   24.533    0.097   25.406    0.141   25.393    0.144   24.935    0.109   25.596    0.144   25.361    0.167   24.851    0.124   25.722    0.178   25.794    0.260   24.691    0.160   25.495    0.148
  690.471   25.029    0.124   25.271    0.108   25.591    0.123    0.000    0.000   24.972    0.106    0.000    0.000    0.000    0.000   24.678    0.134   25.044    0.129   25.721    0.103   25.715    0.230   25.732    0.224   25.391    0.132   24.340    0.089   25.609    0.258   24.927    0.121   25.762    0.299   25.275    0.191   25.543    0.154   25.682    0.152   25.522    0.187   25.552    0.145   24.786    0.104   25.140    0.171   26.010    0.235   25.069    0.130   25.702    0.173    0.000    0.000   25.371    0.147   24.914    0.061   25.267    0.113    0.000    0.000    0.000    0.000   25.453    0.082   25.085    0.131   25.640    0.249   25.551    0.139   25.452    0.155   24.652    0.096   25.262    0.130   25.588    0.225   25.226    0.107   25.634    0.185   25.262    0.118    0.000    0.000   25.716    0.218   24.803    0.136   25.218    0.127   25.275    0.116   25.277    0.089   24.443    0.138   25.205    0.093   24.998    0.104   25.560    0.145   25.579    0.216   25.683    0.068   25.144    0.093   25.496    0.180   25.129    0.118   25.092    0.178   25.114    0.140    0.000    0.000   24.673    0.069   25.845    0.223   25.485    0.217   25.081    0.190   25.654    0.211   25.293    0.111   24.885    0.099   25.740    0.164   25.844    0.246    0.000    0.000    0.000    0.000
  695.226   25.448    0.131   25.016    0.103   24.676    0.112   24.785    0.129   25.286    0.136   24.917    0.115   24.684    0.100   25.556    0.141   25.637    0.147   25.406    0.144   25.657    0.172   25.719    0.166   24.580    0.098   24.486    0.098   25.702    0.217   25.500    0.119   24.992    0.102   24.943    0.119   25.510    0.142   24.741    0.118   25.025    0.159   25.373    0.120   25.450    0.101   24.799    0.181   25.939    0.194   25.051    0.115   24.998    0.166   25.627    0.122   24.941    0.142   25.432    0.130   25.493    0.173   25.441    0.118   25.421    0.197    0.000    0.000    0.000    0.000    0.000    0.000   25.163    0.157   25.161    0.094    0.000    0.000   25.595    0.170   25.931    0.161   25.022    0.087   25.316    0.162   25.105    0.096   25.231    0.164   24.910    0.080   25.304    0.184    0.000    0.000   25.068    0.102   25.396    0.125   24.546    0.157   25.229    0.150   25.001    0.126   25.781    0.210   25.750    0.151   25.199    0.103   25.745    0.124   25.546    0.149   25.636    0.167   25.633    0.146   24.440    0.105   25.586    0.103   25.401    0.101   25.606    0.134   25.515    0.150   25.621    0.117   25.756    0.171   24.862    0.095    0.000    0.000    0.000    0.000   25.684    0.276   25.009    0.154   25.086    0.140
  695.242   25.619    0.154   24.935    0.087   24.713    0.098   24.985    0.109   25.366    0.131   25.065    0.064   24.354    0.108   25.513    0.138   25.542    0.188   25.693    0.233   25.498    0.152   25.710    0.151   24.721    0.140   24.522    0.058   25.701    0.210   25.353    0.205   25.177    0.085   24.977    0.096   25.494    0.146   24.542    0.102   24.625    0.105   25.374    0.079    0.000    0.000   24.900    0.129   25.993    0.232   24.975    0.148   25.078    0.149   25.749    0.145   24.980    0.120   25.711    0.192    0.000    0.000   25.300    0.072   25.442    0.150   24.888    0.138   24.910    0.122    0.000    0.000   25.052    0.123   25.271    0.143    0.000    0.000   25.582    0.331   25.627    0.156   25.066    0.150   25.458    0.123   25.362    0.113    0.000    0.000   25.010    0.098   25.381    0.244   25.525    0.128   24.867    0.143   25.424    0.166   24.518    0.117   25.268    0.092   24.948    0.108   25.296    0.141    0.000    0.000   25.239    0.160   25.234    0.129   25.643    0.117   25.565    0.123   25.799    0.217   24.440    0.117   25.660    0.174   25.703    0.203   25.582    0.210   25.684    0.246   25.425    0.236   25.771    0.088   24.899    0.075   24.876    0.126   25.390    0.171   25.073    0.222   25.057    0.214   25.210    0.143
  695.293   25.256    0.061    0.000    0.000   24.665    0.147   25.081    0.098   25.587    0.120   25.365    0.162   24.692    0.121   25.649    0.142   25.568    0.171   25.786    0.292   25.564    0.151   25.766    0.141   24.829    0.158   23.402    0.102   25.661    0.154   24.811    0.083   25.420    0.156   25.191    0.151   25.656    0.197   24.893    0.154   24.550    0.110    0.000    0.000   25.013    0.139   24.948    0.065   26.223    0.234   24.896    0.117   25.405    0.152   25.424    0.187   25.127    0.099   25.201    0.122   25.727    0.176   25.538    0.101   25.582    0.173   25.043    0.194   25.065    0.117    0.000    0.000   25.217    0.152   25.341    0.110    0.000    0.000   25.582    0.240   24.510    0.152   25.355    0.112   25.693    0.262   25.191    0.159   25.102    0.146   25.299    0.117   25.564    0.217   25.622    0.199   24.807    0.126   25.286    0.133   24.865    0.150   25.425    0.136   25.164    0.088   24.549    0.131   25.599    0.153   25.358    0.096    0.000    0.000   25.142    0.121   24.920    0.094   25.792    0.208   24.819    0.080   25.708    0.208   25.570    0.123   25.854    0.248   25.593    0.195   25.607    0.242   24.449    0.101   24.983    0.152   24.991    0.199   25.411    0.099   24.621    0.084   25.527    0.131   25.392    0.128
  695.310   25.191    0.106   25.107    0.182   24.875    0.103   25.205    0.171   25.625    0.101   25.260    0.091   24.859    0.106   25.653    0.163   25.771    0.255   25.543    0.151   25.538    0.116   25.786    0.128   24.915    0.095   23.288    0.079   25.747    0.169   24.959    0.111   25.355    0.105   25.207    0.149   25.921    0.199   25.014    0.114   24.690    0.145   25.144    0.127   24.758    0.154   25.008    0.153   26.020    0.348   24.953    0.043   25.381    0.205   25.389    0.095   25.139    0.101   25.129    0.143   25.467    0.091   25.483    0.101   25.506    0.128   25.261    0.146   25.062    0.089    0.000    0.000   25.389    0.088   25.381    0.148    0.000    0.000   25.515    0.119   24.510    0.121   25.623    0.103   25.489    0.209   25.469    0.125   25.072    0.151   25.168    0.137   25.533    0.237   25.587    0.185   24.957    0.125   25.633    0.194   24.852    0.135   25.484    0.306   25.319    0.107   24.763    0.059   25.706    0.222   25.576    0.158   24.523    0.102   25.179    0.131   24.982    0.102   25.709    0.158   24.971    0.080    0.000    0.000   25.688    0.162   25.644    0.174    0.000    0.000    0.000    0.000   24.360    0.080    0.000    0.000   25.182    0.169   25.448    0.147   24.897    0.078   25.363    0.267   25.666    0.142
  695.360   24.927    0.127   25.298    0.214   25.047    0.109   25.195    0.191   25.654    0.241   25.484    0.178   25.102    0.086   25.390    0.208   25.264    0.162   25.407    0.099   25.057    0.140   24.671    0.105   25.052    0.123   23.431    0.097   25.768    0.291   24.812    0.082   25.535    0.112   25.372    0.200   25.795    0.161   25.004    0.174   24.892    0.110   24.906    0.095   24.747    0.111   25.248    0.113   25.675    0.178   24.980    0.134   25.631    0.183   24.965    0.126   25.513    0.110   24.806    0.134   25.119    0.154   25.330    0.149   25.692    0.206   25.358    0.139   25.341    0.160    0.000    0.000   25.363    0.181   25.570    0.103    0.000    0.000   25.606    0.225   24.797    0.129   25.633    0.136   25.573    0.099   25.397    0.108   25.152    0.163   25.411    0.096   25.623    0.161   25.588    0.136   25.209    0.188   24.942    0.102   25.065    0.161   25.643    0.193   25.406    0.125   25.060    0.148    0.000    0.000   25.439    0.197   24.961    0.130   24.886    0.116   24.856    0.107   24.344    0.101   25.104    0.157   26.064    0.206   25.593    0.116   25.636    0.149    0.000    0.000    0.000    0.000   24.645    0.096   25.084    0.123   25.176    0.157   25.464    0.075   25.118    0.208   25.676    0.173   25.679    0.164
  695.377    0.000    0.000   25.384    0.137   25.149    0.078   25.208    0.192   25.808    0.154   25.631    0.146   25.091    0.088   25.062    0.157   25.241    0.165   25.450    0.152   24.939    0.096   24.659    0.102   25.348    0.094   23.567    0.086   25.705    0.166   24.885    0.109   25.370    0.153   25.496    0.227   25.763    0.178   25.108    0.090   25.083    0.096   24.910    0.116    0.000    0.000   25.322    0.231   25.256    0.110   25.018    0.074   25.253    0.122   24.776    0.075   25.547    0.179   25.026    0.120    0.000    0.000   25.029    0.107   25.527    0.206   25.338    0.153   25.482    0.166    0.000    0.000   25.156    0.132   25.585    0.132    0.000    0.000   25.612    0.151   24.919    0.090   25.765    0.211   25.820    0.146   25.693    0.165    0.000    0.000   25.445    0.178   25.513    0.211   25.762    0.248   25.158    0.162   24.757    0.068   25.021    0.123   25.636    0.188   25.574    0.194   25.131    0.084   25.625    0.172   25.719    0.096   25.092    0.206   24.879    0.144   24.939    0.112   24.388    0.090   25.317    0.133   25.847    0.234   25.988    0.264    0.000    0.000   25.761    0.244   25.683    0.137   24.891    0.115   25.179    0.121    0.000    0.000   25.513    0.124   25.147    0.175   25.678    0.143   25.689    0.220
  695.385   24.980    0.121   25.425    0.115   25.200    0.060   25.402    0.181   25.870    0.131   25.643    0.195   25.238    0.081   24.560    0.122   25.081    0.152   25.594    0.154   24.987    0.056   24.945    0.111   25.384    0.086   23.663    0.046   24.741    0.081   24.990    0.113   25.640    0.115   25.337    0.215   24.523    0.099   25.335    0.162   25.281    0.161   25.014    0.076   25.136    0.109   25.329    0.101   24.703    0.060    0.000    0.000   25.563    0.172   24.784    0.122   25.468    0.112    0.000    0.000   25.060    0.218    0.000    0.000   25.699    0.283   25.656    0.208   25.616    0.164    0.000    0.000   25.309    0.093   25.628    0.130    0.000    0.000   25.423    0.162   25.226    0.158   25.746    0.122   25.531    0.116   25.373    0.086   25.141    0.139   25.372    0.142   25.588    0.168    0.000    0.000   25.334    0.128   24.714    0.078   25.117    0.136   25.414    0.105   25.489    0.145   25.321    0.141    0.000    0.000   25.732    0.215   25.382    0.106   25.161    0.075   24.902    0.125   24.698    0.104   25.574    0.189   24.532    0.061   24.907    0.152    0.000    0.000   25.822    0.227   25.678    0.112   25.257    0.138   25.381    0.172   25.373    0.199   25.646    0.112   25.327    0.167   25.384    0.151   25.535    0.156
  695.444   25.064    0.144   25.367    0.140    0.000    0.000   25.349    0.087    0.000    0.000   25.489    0.142   25.540    0.128   24.656    0.045   25.216    0.161   25.717    0.139   24.999    0.143   25.002    0.101   25.482    0.143   23.719    0.094   24.774    0.086   25.062    0.111   25.839    0.182   25.536    0.160   24.316    0.077   25.310    0.133   25.057    0.252   24.758    0.165   25.081    0.136   25.541    0.235   24.889    0.148    0.000    0.000    0.000    0.000   24.975    0.065   25.388    0.128   25.240    0.156   24.926    0.095   25.052    0.164   25.654    0.259    0.000    0.000   25.537    0.146    0.000    0.000   25.197    0.107   25.726    0.150    0.000    0.000   25.561    0.179   25.236    0.126    0.000    0.000   25.442    0.158   25.536    0.131   25.196    0.195   25.771    0.187   25.648    0.312   24.886    0.108   25.392    0.085   24.694    0.136   25.247    0.134   25.507    0.142   25.500    0.150   25.314    0.112   25.017    0.094   25.516    0.160   25.541    0.180   25.387    0.178   25.113    0.139   24.775    0.081   25.503    0.144   24.400    0.106   24.351    0.108   25.919    0.335   25.666    0.133   25.882    0.166   25.352    0.189   25.388    0.172   25.480    0.144   25.682    0.169   25.590    0.222   25.542    0.168   25.830    0.215


==> Pritzl.tab04.dat <==
HJD-2450000.0      V01               V02               V03               V04               V05               V06               V07               V08               V09               V10               V11               V12               V13               V14               V15               V16               V17               V18               V19               V20               V21               V22               V23               V24               V25               V26               V27               V28               V29               V30               V31               V32               V33               V34               V35               V36               V37               V38               V39               V40               V41               V42               V43               V44               V45               V46               V47               V48               V49               V50               V51               V52               V53               V54               V55               V56               V57               V58               V59               V60               V61               V62               V63               V64               V65               V66               V67               V68               V69               V70               V71               V72               V73     
  690.185   24.762    0.164   25.197    0.171   24.716    0.090   25.136    0.118   25.401    0.155   25.260    0.112   25.046    0.143   25.030    0.100   25.146    0.152   24.467    0.103   24.869    0.097   24.847    0.069   25.144    0.102   23.369    0.053   25.256    0.113   24.728    0.087   25.102    0.081   24.703    0.100   24.846    0.094   24.405    0.069   25.205    0.063   24.803    0.085   24.877    0.110   25.035    0.124   24.744    0.142   25.134    0.102   24.730    0.135   25.125    0.141   24.649    0.099   24.986    0.078   24.974    0.102   24.604    0.078   25.083    0.138   24.685    0.089   25.092    0.104   24.712    0.103   24.988    0.103   24.917    0.086    0.000    0.000   25.117    0.162   24.291    0.123   24.965    0.096   24.522    0.080   24.824    0.125   24.957    0.107   24.261    0.084   25.220    0.139   25.169    0.123   25.108    0.174    0.000    0.000   24.941    0.155    0.000    0.000   24.682    0.198   25.411    0.175   24.454    0.100    0.000    0.000   25.205    0.152   25.045    0.139   24.951    0.066   25.441    0.111   25.007    0.108   25.332    0.147   24.989    0.107   24.638    0.088   24.540    0.081   25.161    0.145   24.253    0.068   24.746    0.047   24.802    0.132   24.785    0.081   24.878    0.079   25.158    0.138   24.109    0.082
  690.201   24.829    0.061   25.252    0.106   24.889    0.120   25.064    0.098   25.304    0.125   25.114    0.095   25.098    0.123   25.112    0.077    0.000    0.000   24.450    0.093   25.048    0.116   24.432    0.098   25.279    0.148   23.385    0.065   24.981    0.110   24.639    0.120   25.040    0.177   24.664    0.100   24.924    0.104   24.559    0.061   24.761    0.111   24.645    0.090   24.904    0.148   25.293    0.162   24.409    0.127   25.152    0.167   24.959    0.103   25.097    0.116   24.687    0.080   25.037    0.135   25.172    0.103   24.589    0.107   25.111    0.195   24.244    0.061   25.361    0.160   24.681    0.117   25.060    0.175   24.602    0.086   25.332    0.139   24.750    0.143   24.190    0.123   24.985    0.093   24.584    0.072   24.996    0.130   24.948    0.103   24.427    0.075   25.224    0.168   24.966    0.103   25.161    0.083    0.000    0.000   24.922    0.308   25.145    0.091    0.000    0.000   25.251    0.094   24.495    0.087   24.689    0.113   25.205    0.130   24.772    0.111   25.047    0.129   25.268    0.166   25.266    0.098   25.351    0.194   25.254    0.127   24.250    0.094   24.402    0.111   25.184    0.058   24.350    0.104   24.739    0.122   24.860    0.121    0.000    0.000   25.044    0.143   24.974    0.127   24.099    0.073
  690.251    0.000    0.000   25.135    0.090   24.841    0.095   24.737    0.082   25.257    0.078    0.000    0.000   25.052    0.109   25.115    0.145   25.096    0.088   24.649    0.108   24.941    0.091   24.448    0.068   25.122    0.088   23.491    0.071   24.345    0.057   24.784    0.091   25.087    0.127   24.587    0.147   25.017    0.117   24.757    0.082   24.241    0.091   24.596    0.065   24.918    0.128   24.810    0.100   24.544    0.090   25.038    0.134   25.039    0.086   25.107    0.116   24.689    0.099   25.039    0.139   25.047    0.100   24.662    0.062   24.917    0.147   24.263    0.090   25.195    0.097   24.815    0.137    0.000    0.000   24.344    0.106   25.339    0.162   24.493    0.115   24.455    0.081   24.982    0.146   24.759    0.077   25.001    0.103   24.897    0.062   24.692    0.065   25.311    0.115   25.013    0.097   25.084    0.102    0.000    0.000   24.983    0.138   25.015    0.091   24.806    0.125   24.810    0.086   24.691    0.074   24.401    0.078   25.314    0.129   24.563    0.161   24.874    0.071   25.344    0.085   25.210    0.086   24.764    0.084   25.021    0.077   24.264    0.068   24.341    0.094   25.101    0.092   24.655    0.094   24.781    0.096   24.999    0.101   24.781    0.103   25.036    0.104   25.068    0.157   24.325    0.080
  695.092    0.000    0.000   25.159    0.118   24.956    0.070   24.949    0.123   24.410    0.149   25.076    0.123   25.037    0.074   24.973    0.126   24.975    0.165   24.681    0.081   24.976    0.102   25.152    0.099   25.187    0.076   23.997    0.074    0.000    0.000   24.862    0.097    0.000    0.000   24.724    0.122   25.013    0.114   25.204    0.137   25.135    0.107   24.737    0.080   24.938    0.086   25.096    0.125   25.146    0.122   25.004    0.110    0.000    0.000   24.701    0.137   24.990    0.092   25.113    0.086   24.938    0.073   24.937    0.123   24.516    0.039    0.000    0.000   25.120    0.157   24.758    0.172   24.739    0.084   24.340    0.085    0.000    0.000   24.799    0.138   25.270    0.102   24.840    0.133   24.539    0.088   24.530    0.107   25.047    0.076   24.327    0.064   24.719    0.121   24.989    0.089   25.107    0.117   24.789    0.090   24.980    0.160   24.329    0.115   25.147    0.108   25.157    0.135   24.923    0.100   24.488    0.067   25.307    0.161   24.707    0.089    0.000    0.000   25.250    0.132   25.230    0.108   24.891    0.087   24.710    0.121   24.631    0.057   24.511    0.089   24.591    0.088   25.225    0.069   25.146    0.165   24.730    0.098   24.724    0.065   25.187    0.109   24.521    0.095   24.075    0.102
  695.108    0.000    0.000   25.069    0.119   25.129    0.109   24.743    0.091   24.524    0.070   24.809    0.086   25.101    0.133   25.036    0.080   24.970    0.079   24.657    0.104   25.113    0.071   25.081    0.086   25.058    0.141   23.912    0.094   24.987    0.095   24.891    0.057   24.698    0.104   24.729    0.170   25.052    0.145   25.185    0.078   25.142    0.135   24.763    0.077   25.122    0.113   25.016    0.138   25.265    0.110   25.014    0.130   24.411    0.060   24.814    0.073   24.955    0.086   25.035    0.087   25.025    0.102   24.997    0.096   24.634    0.097   25.160    0.143   24.823    0.087   24.811    0.206   24.767    0.084   24.347    0.058    0.000    0.000   24.900    0.180   25.160    0.155   24.598    0.058   24.603    0.068   24.551    0.103   24.973    0.144   24.246    0.080   24.727    0.090   25.058    0.078   25.074    0.082   24.881    0.095   25.031    0.101    0.000    0.000   25.138    0.133   25.280    0.107   24.890    0.167   24.536    0.109   25.379    0.095   24.717    0.104   24.958    0.114   25.099    0.162   25.263    0.130   24.984    0.090   24.869    0.124   24.661    0.089   24.604    0.079   24.621    0.082   25.227    0.165   24.995    0.126   24.739    0.094   24.762    0.086   25.156    0.107   24.315    0.185   24.257    0.068
  695.158   24.944    0.097   25.244    0.097   25.184    0.065   24.433    0.091   24.678    0.111   24.231    0.071   25.032    0.101   25.132    0.128   25.082    0.091   24.864    0.175   24.977    0.090   25.173    0.108   25.015    0.115   23.856    0.093   25.149    0.095   24.951    0.100   24.491    0.066   24.633    0.143   25.098    0.139   25.125    0.149   25.223    0.119   24.897    0.137   25.174    0.074   24.432    0.064   25.261    0.155   24.948    0.148   24.479    0.137   24.930    0.103   24.891    0.080   25.026    0.059   25.078    0.109   24.820    0.062   24.786    0.097   24.046    0.104   24.196    0.090   25.070    0.063   24.686    0.129   24.400    0.103    0.000    0.000   25.027    0.115   25.067    0.142   24.353    0.099   24.818    0.079   24.658    0.067   25.019    0.139   24.479    0.070   24.805    0.120   25.119    0.107   25.153    0.131   24.830    0.120   24.386    0.142   24.574    0.094   24.824    0.082   25.021    0.088   24.962    0.087   24.633    0.115   25.175    0.071   24.912    0.109    0.000    0.000   24.999    0.119   25.102    0.098   25.017    0.095   25.029    0.107   24.930    0.094   24.650    0.129   24.815    0.110   25.144    0.140   24.860    0.121   24.562    0.072   24.823    0.091   25.150    0.133   24.431    0.088   24.430    0.114
  695.174   25.006    0.091   25.033    0.074   25.063    0.079   24.441    0.088   24.747    0.096   24.373    0.066   24.971    0.124   25.104    0.080   25.005    0.130   24.944    0.146   25.063    0.101   25.139    0.111   24.920    0.110   23.876    0.071   25.149    0.109   25.052    0.093   24.628    0.087   24.671    0.163   25.214    0.104   25.341    0.168   25.095    0.132   25.162    0.096   25.199    0.095   24.383    0.092   25.320    0.122   24.802    0.156   24.580    0.111   24.926    0.123   24.685    0.065   25.063    0.100   25.202    0.095   24.911    0.090   24.781    0.084   24.163    0.142   24.259    0.047   24.963    0.094   24.855    0.139   24.556    0.158    0.000    0.000   24.874    0.186   25.102    0.150   24.477    0.074   24.812    0.073   24.697    0.079   24.881    0.128   24.495    0.072   24.898    0.110   25.111    0.063   25.041    0.107   24.948    0.115   24.221    0.103   24.680    0.103   24.764    0.092   25.282    0.132   25.044    0.104   24.822    0.064   25.360    0.090   25.166    0.113   24.959    0.078   25.264    0.074   25.156    0.073    0.000    0.000   25.092    0.092   24.986    0.100   24.830    0.130   24.761    0.121   25.208    0.157   24.784    0.101   24.439    0.086   24.836    0.096   25.168    0.096   24.488    0.137   24.489    0.098

